Adversarial Attacks on Multi-task Visual Perception for Autonomous Driving

Deep neural networks (DNNs) have accomplished impressive success in various applications, including autonomous driving perception tasks, in recent years. On the other hand, current deep neural networks are easily fooled by adversarial attacks. This vulnerability raises significant concerns, particularly in safety-critical applications. As a result, research into attacking and defending DNNs has gained much coverage. In this work, detailed adversarial attacks are applied on a diverse multi-task visual perception deep network across distance estimation, semantic segmentation, motion detection, and object detection. The experiments consider both white and black box attacks for targeted and un-targeted cases, while attacking a task and inspecting the effect on all the others, in addition to inspecting the effect of applying a simple defense method. We conclude this paper by comparing and discussing the experimental results, proposing insights and future work. The visualizations of the attacks are available at https://youtu.be/6AixN90budY.

==> samples/MAGOTAN-G8A0.PQ35_ACAN.YUV.4CAM.CAN.GPS.DAT.20180614.155638_FV_601/depth_metrics_bb_od_tar.json <==
{"rmse": [0.0, 0.0031875955936791827, 0.0038240262638657265, 0.004471100019203914, 0.00551051439589435, 0.006223782635823586, 0.007082647595222485, 0.007763832796501344, 0.00853506439288312, 0.009522293970338954, 0.01023858279280273, 0.010249228702028094, 0.011757312844042517, 0.012709361106898614, 0.013708803423105638, 0.014928358511284262, 0.015302456836977124, 0.015563733435761739, 0.016597943753046063, 0.01836609916994779, 0.019935229794594993, 0.020428999246223836, 0.020739000148729043, 0.02174774936683224, 0.022666715443090957, 0.023045022837520097, 0.02339811045031219, 0.02560851706015585, 0.02456144668720602, 0.024992755309568366, 0.02767468719668819, 0.028222858740070272, 0.028641207391030286, 0.029950118934125733, 0.029221520271844232, 0.031317994532230886, 0.031197140922803457, 0.030927323014017287, 0.030486423802719022, 0.03308613059033704, 0.03486472028011684, 0.035433121052720874, 0.0357642823987428, 0.03661712307066689, 0.03662862700227445, 0.03754221091479488, 0.04082183527045473, 0.04181776304685252, 0.04201432963938979, 0.041238415289759744, 0.04152957038635039, 0.05344799224914401]}

==> samples/MAGOTAN-G8A0.PQ35_ACAN.YUV.4CAM.CAN.GPS.DAT.20180614.155638_FV_601/detection_metrics_bb_od_tar.json <==
{"mAP": [0.6728395061728395, 0.6728395061728395, 0.6728395061728395, 0.6640211640211641, 0.6640211640211641, 0.6640211640211641, 0.6671957671957672, 0.6728395061728395, 0.6671957671957672, 0.6671957671957672, 0.6728395061728395, 0.591710758377425, 0.6640211640211641, 0.6640211640211641, 0.6640211640211641, 0.6358024691358025, 0.6358024691358025, 0.6322751322751322, 0.5652557319223986, 0.5652557319223986, 0.6322751322751322, 0.6322751322751322, 0.6322751322751322, 0.6322751322751322, 0.6358024691358025, 0.5833333333333334, 0.6358024691358025, 0.6322751322751322, 0.6407407407407407, 0.6407407407407407, 0.6407407407407407, 0.6407407407407407, 0.6407407407407407, 0.6407407407407407, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.6407407407407407, 0.9814814814814815, 0.6407407407407407, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.9814814814814815, 0.9814814814814815, 0.9814814814814815, 0.9814814814814815, 0.9814814814814815, 1.0123456790123457, 1.0123456790123457, 0.4351851851851852], "f1": [0.763888888888889, 0.763888888888889, 0.763888888888889, 0.763888888888889, 0.763888888888889, 0.763888888888889, 0.763888888888889, 0.763888888888889, 0.763888888888889, 0.763888888888889, 0.763888888888889, 0.6666666666666666, 0.7083333333333334, 0.7083333333333334, 0.7083333333333334, 0.6777777777777777, 0.6666666666666666, 0.6666666666666666, 0.5916666666666667, 0.5916666666666667, 0.6333333333333333, 0.6333333333333333, 0.6333333333333333, 0.6666666666666666, 0.6666666666666666, 0.625, 0.6666666666666666, 0.6666666666666666, 0.6666666666666666, 0.6666666666666666, 0.6666666666666666, 0.6777777777777777, 0.6666666666666666, 0.6666666666666666, 0.6777777777777777, 0.6777777777777777, 0.6777777777777777, 0.6444444444444445, 0.7888888888888888, 0.6777777777777777, 0.6904761904761904, 0.6777777777777777, 0.6666666666666666, 0.6904761904761904, 0.8015873015873015, 0.8015873015873015, 0.8015873015873015, 0.8015873015873015, 0.7888888888888888, 0.8333333333333334, 0.8333333333333334, 0.4205128205128205], "precision": [0.9047619047619048, 0.9047619047619048, 0.9047619047619048, 0.9047619047619048, 0.9047619047619048, 0.9047619047619048, 0.9047619047619048, 0.9047619047619048, 0.9047619047619048, 0.9047619047619048, 0.9047619047619048, 0.6904761904761904, 0.7380952380952381, 0.7380952380952381, 0.7380952380952381, 0.7222222222222222, 0.6904761904761904, 0.6904761904761904, 0.5873015873015873, 0.5873015873015873, 0.6349206349206349, 0.6349206349206349, 0.6349206349206349, 0.6904761904761904, 0.6904761904761904, 0.6428571428571429, 0.6904761904761904, 0.6904761904761904, 0.6904761904761904, 0.6904761904761904, 0.6904761904761904, 0.7222222222222222, 0.6904761904761904, 0.6904761904761904, 0.7222222222222222, 0.7222222222222222, 0.7222222222222222, 0.6666666666666666, 0.7222222222222222, 0.7222222222222222, 0.7666666666666666, 0.7222222222222222, 0.6904761904761904, 0.7666666666666666, 0.7666666666666666, 0.7666666666666666, 0.7666666666666666, 0.7666666666666666, 0.7222222222222222, 0.7777777777777778, 0.7777777777777778, 0.47222222222222215], "recall": [0.6851851851851851, 0.6851851851851851, 0.6851851851851851, 0.6851851851851851, 0.6851851851851851, 0.6851851851851851, 0.6851851851851851, 0.6851851851851851, 0.6851851851851851, 0.6851851851851851, 0.6851851851851851, 0.6481481481481481, 0.6851851851851851, 0.6851851851851851, 0.6851851851851851, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.611111111111111, 0.611111111111111, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.611111111111111, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.9814814814814815, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.6481481481481481, 0.9814814814814815, 0.9814814814814815, 0.9814814814814815, 0.9814814814814815, 0.9814814814814815, 1.0185185185185184, 1.0185185185185184, 0.4444444444444444]}

==> samples/MAGOTAN-G8A0.PQ35_ACAN.YUV.4CAM.CAN.GPS.DAT.20180614.155638_FV_601/motion_metrics_bb_od_tar.json <==
{"mean_iou": [0.8893829492964085, 0.8885260803521235, 0.8879508745234084, 0.8879508745234084, 0.8879508745234084, 0.8876771587320209, 0.8875772385284398, 0.8871250927880749, 0.8870518592747991, 0.8874245356266108, 0.8870783342848303, 0.8863356715421813, 0.8858132702341469, 0.8856875504993609, 0.8851662366206212, 0.8857599028795835, 0.885832321049516, 0.8861832224386432, 0.8865008749733709, 0.8857331997448534, 0.8857979423261451, 0.8858972380507547, 0.884960103571372, 0.8859848158245268, 0.8845204050252062, 0.8843503088252953, 0.8839298289355343, 0.8839741199616662, 0.8830362532595303, 0.8829110620249245, 0.8820192615831914, 0.8815864190988913, 0.8817235411876991, 0.8815988151715424, 0.8815589549837406, 0.8806010099141834, 0.8809200302092821, 0.8813641866369366, 0.8816564063132379, 0.881641307603136, 0.8817387117544473, 0.8805451974288168, 0.88089123132297, 0.8805451974288168, 0.8799233541332421, 0.8803099736434354, 0.8807942441025929, 0.8820430839893747, 0.8825309094430431, 0.8822107736112321, 0.8820430839893747, 0.8762946680500179], "static": [0.9921775481278146, 0.9921059241451075, 0.9920520296030501, 0.9920520296030501, 0.9920520296030501, 0.9920250461991137, 0.9920160754974254, 0.9919803365746888, 0.9919712940121104, 0.9920072481969213, 0.991971221988984, 0.9918993110377494, 0.9918545297964529, 0.9918456321653479, 0.9918008522090155, 0.9918546759363086, 0.9918637195450142, 0.9918904856737895, 0.991926585753115, 0.99185474900427, 0.9918730546012325, 0.9918820247396417, 0.9917921761049167, 0.9918725442704128, 0.9917471765476287, 0.9917291614338513, 0.9916933537859828, 0.9917024731115277, 0.9916218907257739, 0.991612995819953, 0.9915415388479271, 0.9914965376197481, 0.9914961562267333, 0.9914872622891998, 0.9914966138942458, 0.991416116532721, 0.9914429485052069, 0.9914786742611114, 0.9915055837108131, 0.9914963850666475, 0.9915053551245941, 0.9913977915915431, 0.9914245476807707, 0.9913977915915431, 0.9913348462966783, 0.9913707268503154, 0.9914155775423614, 0.9915229910834424, 0.9915678429824719, 0.9915410077234277, 0.9915229910834424, 0.9911325102437887], "motion": [0.7865883504650024, 0.7849462365591398, 0.7838497194437668, 0.7838497194437668, 0.7838497194437668, 0.7833292712649281, 0.7831384015594542, 0.7822698490014612, 0.7821324245374879, 0.7828418230563002, 0.7821854465806766, 0.7807720320466133, 0.7797720106718409, 0.7795294688333737, 0.7785316210322268, 0.7796651298228585, 0.779800922554018, 0.7804759592034969, 0.7810751641936269, 0.7796116504854369, 0.7797228300510576, 0.7799124513618677, 0.7781280310378274, 0.7800970873786408, 0.7772936335027838, 0.7769714562167392, 0.7761663040850858, 0.7762457668118046, 0.7744506157932867, 0.7742091282298962, 0.7724969843184559, 0.7716763005780347, 0.7719509261486649, 0.771710368053885, 0.7716212960732354, 0.7697859032956459, 0.7703971119133574, 0.7712496990127619, 0.7718072289156627, 0.7717862301396244, 0.7719720683843005, 0.7696926032660903, 0.7703579149651694, 0.7696926032660903, 0.7685118619698059, 0.7692492204365555, 0.7701729106628242, 0.7725631768953068, 0.7734939759036145, 0.7728805394990366, 0.7725631768953068, 0.761456825856247]}

==> samples/MAGOTAN-G8A0.PQ35_ACAN.YUV.4CAM.CAN.GPS.DAT.20180621.122200_MVL_481/depth_metrics_wb_motion_tar.json <==
{"rmse": [0.0, 0.00015222822068845467, 0.0003549567246093658, 0.0005033497875409337, 0.0005853143340366681, 0.0006391478959615611, 0.0007254426637413232, 0.0008461919078549234, 0.001021898354006223, 0.0011194375105117427, 0.0011742660829280635, 0.0012152271455745272, 0.0012802220782936185, 0.0013658829145444988, 0.0014975962007283382, 0.0016482316957211068, 0.001778579269440248, 0.001826226056651092, 0.0018712643632741196, 0.0018579580959566782, 0.0018529567406443239, 0.001874493144940839, 0.0019001100992163292, 0.0019251075947809156, 0.0019716634707187823, 0.0020161962964253062, 0.0020564364128933424, 0.0020945636527806943, 0.0021182533166308514, 0.0021330688701368347, 0.0021478078463714996, 0.0021542109612837194, 0.0021631392754311537, 0.00217062339547132, 0.002174575905359105, 0.0021789277299398904, 0.0021844823589602528, 0.0021873707049898895, 0.002187703626365522, 0.002187832810744461, 0.0021900942245360487, 0.0021893683046979805, 0.002189779422311359, 0.002190837443394307, 0.002191159253663139, 0.0021914738576769496, 0.002191427271738887, 0.0021918294967447466, 0.0021912023172368685, 0.0021911111044725213, 0.0021925919343500047, 0.004651003448565968]}

==> samples/MAGOTAN-G8A0.PQ35_ACAN.YUV.4CAM.CAN.GPS.DAT.20180621.122200_MVL_481/detection_metrics_wb_motion_tar.json <==
{"mAP": [1.4966666666666668, 1.3944444444444446, 1.3944444444444446, 1.3944444444444446, 1.3944444444444446, 1.3747619047619049, 1.3747619047619049, 1.3747619047619049, 1.296984126984127, 0.7414285714285714, 0.7414285714285714, 0.7414285714285714, 0.8525396825396826, 0.8525396825396826, 0.8525396825396826, 0.8525396825396826, 0.8792063492063491, 0.8792063492063491, 0.9055555555555556, 0.8230158730158729, 0.8277777777777778, 0.8277777777777778, 0.9777777777777779, 0.9777777777777779, 0.9777777777777779, 0.9777777777777779, 0.5499999999999999, 0.5499999999999999, 0.5499999999999999, 0.5277777777777778, 0.5277777777777778, 0.5277777777777778, 0.523015873015873, 0.523015873015873, 0.523015873015873, 0.8563492063492063, 0.8563492063492063, 0.8563492063492063, 0.8563492063492063, 0.8563492063492063, 0.8563492063492063, 0.8563492063492063, 0.8563492063492063, 0.8563492063492063, 0.8563492063492063, 0.8563492063492063, 0.8563492063492063, 0.8563492063492063, 0.8563492063492063, 0.8563492063492063, 0.861111111111111, 1.0], "f1": [0.6498316498316498, 0.6296296296296295, 0.6296296296296295, 0.6296296296296295, 0.6296296296296295, 0.6296296296296295, 0.6666666666666666, 0.6666666666666666, 0.6666666666666666, 0.5833333333333333, 0.5833333333333333, 0.5833333333333333, 0.5833333333333333, 0.5833333333333333, 0.5833333333333333, 0.5833333333333333, 0.5833333333333333, 0.5833333333333333, 0.5662393162393162, 0.5149572649572649, 0.5149572649572649, 0.5506715506715506, 0.5506715506715506, 0.5506715506715506, 0.5506715506715506, 0.5506715506715506, 0.45543345543345537, 0.45543345543345537, 0.45543345543345537, 0.45543345543345537, 0.45543345543345537, 0.45543345543345537, 0.4682539682539682, 0.4682539682539682, 0.4682539682539682, 0.5634920634920635, 0.5634920634920635, 0.5634920634920635, 0.5634920634920635, 0.5634920634920635, 0.5634920634920635, 0.5634920634920635, 0.5634920634920635, 0.5634920634920635, 0.5857142857142857, 0.5857142857142857, 0.5857142857142857, 0.5857142857142857, 0.5857142857142857, 0.5857142857142857, 0.5857142857142857, 0.39999999999999997], "precision": [0.5555555555555555, 0.5238095238095238, 0.5238095238095238, 0.5238095238095238, 0.5238095238095238, 0.5238095238095238, 0.5476190476190476, 0.5476190476190476, 0.5476190476190476, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.4761904761904762, 0.43452380952380953, 0.43452380952380953, 0.4583333333333333, 0.4583333333333333, 0.4583333333333333, 0.4583333333333333, 0.4583333333333333, 0.40277777777777773, 0.40277777777777773, 0.40277777777777773, 0.40277777777777773, 0.40277777777777773, 0.40277777777777773, 0.42063492063492064, 0.42063492063492064, 0.42063492063492064, 0.4761904761904762, 0.4761904761904762, 0.4761904761904762, 0.4761904761904762, 0.4761904761904762, 0.4761904761904762, 0.4761904761904762, 0.4761904761904762, 0.4761904761904762, 0.6428571428571429, 0.6428571428571429, 0.6428571428571429, 0.6428571428571429, 0.6428571428571429, 0.6428571428571429, 0.6428571428571429, 0.25], "recall": [1.6833333333333333, 1.6833333333333333, 1.6833333333333333, 1.6833333333333333, 1.6833333333333333, 1.6833333333333333, 1.6833333333333333, 1.6833333333333333, 1.6833333333333333, 1.3499999999999999, 1.3499999999999999, 1.3499999999999999, 1.3499999999999999, 1.3499999999999999, 1.3499999999999999, 1.3499999999999999, 1.3499999999999999, 1.3499999999999999, 1.3499999999999999, 1.2833333333333334, 1.2833333333333334, 1.2833333333333334, 1.2833333333333334, 1.2833333333333334, 1.2833333333333334, 1.2833333333333334, 0.9500000000000001, 0.9500000000000001, 0.9500000000000001, 0.9500000000000001, 0.9500000000000001, 0.9500000000000001, 0.9500000000000001, 0.9500000000000001, 0.9500000000000001, 1.2833333333333334, 1.2833333333333334, 1.2833333333333334, 1.2833333333333334, 1.2833333333333334, 1.2833333333333334, 1.2833333333333334, 1.2833333333333334, 1.2833333333333334, 1.2833333333333334, 1.2833333333333334, 1.2833333333333334, 1.2833333333333334, 1.2833333333333334, 1.2833333333333334, 1.2833333333333334, 1.0]}

==> samples/MAGOTAN-G8A0.PQ35_ACAN.YUV.4CAM.CAN.GPS.DAT.20180621.122200_MVL_481/motion_metrics_wb_motion_tar.json <==
{"mean_iou": [0.7708528119480257, 0.802065857338339, 0.8197032801996185, 0.8404469396453147, 0.8529420126084896, 0.8329693072354779, 0.7840722567795465, 0.7250542765461653, 0.7131772897399193, 0.7030318875377928, 0.6854016363389128, 0.5653629746930848, 0.5050418994101039, 0.49753323814171285, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.4968479701450893, 0.503518750244759], "static": [0.9950176749734656, 0.996131714676678, 0.9966844431969686, 0.9972723126578725, 0.9976410751085193, 0.9974055797565101, 0.9967159421305216, 0.9958791208791209, 0.9957663441857211, 0.9957147979396049, 0.9956464345347892, 0.9943623130225333, 0.9937127210575883, 0.9936871659385981, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9936959402901786, 0.9916370898118999], "motion": [0.5466879489225858, 0.608, 0.6427221172022685, 0.6836215666327569, 0.7082429501084598, 0.6685330347144457, 0.5714285714285714, 0.4542294322132097, 0.43058823529411766, 0.41034897713598073, 0.3751568381430364, 0.13636363636363635, 0.01637107776261937, 0.001379310344827586, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.015400410677618069]}

==> samples/W213-263.YUV.4CAM.DAT.20180601.170132_MVL_691/depth_metrics_bb_ss_untar.json <==
{"rmse": [0.0, 0.0005312275460178624, 0.0008906240188715509, 0.0011222091274010449, 0.0010888296426086396, 0.0013421461722336948, 0.001390635383496369, 0.001598103285000128, 0.00165944942017764, 0.0019309541769613242, 0.002279860431007639, 0.0022764824194436983, 0.002604939093887975, 0.0028524606054146813, 0.0029265694802154884, 0.002864614298936026, 0.002847252928061648, 0.002780512007510873, 0.0029989117968637177, 0.003275547539096654, 0.003146778000834954, 0.0031395287297637194, 0.003131406427346729, 0.003392245550219496, 0.0033879051570135056, 0.003640907599618474, 0.003444309231397643, 0.003473118197394093, 0.003542812803279179, 0.0038038042227898873, 0.003961856043293001, 0.0037316842177784527, 0.003949163616984251, 0.0040733811378758, 0.0041497344837728685, 0.004243865709599759, 0.004576158483561871, 0.004782851739876849, 0.004608743003162392, 0.004613166453268538, 0.004830592094355687, 0.004902224584678014, 0.004856636059282543, 0.005032082208540544, 0.005442278333121742, 0.005492474260994432, 0.00582285048496676, 0.005757776283978581, 0.005521820740183226, 0.005573864721961317, 0.00584082878269158, 0.01435027407628237]}

==> samples/W213-263.YUV.4CAM.DAT.20180601.170132_MVL_691/detection_metrics_bb_ss_untar.json <==
{"mAP": [0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.22916666666666666, 0.22916666666666666, 0.22916666666666666, 0.22916666666666666, 0.22916666666666666, 0.22916666666666666, 0.22916666666666666, 0.22916666666666666, 0.22916666666666666, 0.22916666666666666, 0.22916666666666666, 0.22916666666666666, 0.22916666666666666, 0.22916666666666666, 0.3333333333333333, 0.22916666666666666, 0.3333333333333333, 0.39285714285714285, 0.40277777777777773, 0.40277777777777773, 0.40277777777777773, 0.39285714285714285, 0.3333333333333333, 0.40277777777777773, 0.39285714285714285, 0.40277777777777773, 0.3888888888888889, 0.3761904761904762, 0.23650793650793647, 0.23650793650793647, 0.24999999999999997, 0.2833333333333334, 0.2638888888888889, 0.31666666666666665, 0.2847222222222222, 0.3055555555555555, 0.3055555555555555, 0.3055555555555555, 0.3055555555555555, 0.3055555555555555, 0.2847222222222222, 0.3333333333333333, 0.40277777777777773, 0.3333333333333333, 0.08333333333333333], "f1": [0.24242424242424243, 0.24242424242424243, 0.24242424242424243, 0.24242424242424243, 0.24242424242424243, 0.24242424242424243, 0.26666666666666666, 0.19999999999999998, 0.19999999999999998, 0.19999999999999998, 0.22222222222222218, 0.22222222222222218, 0.22222222222222218, 0.22222222222222218, 0.22222222222222218, 0.22222222222222218, 0.22222222222222218, 0.22222222222222218, 0.22222222222222218, 0.22222222222222218, 0.22222222222222218, 0.26666666666666666, 0.19999999999999998, 0.26666666666666666, 0.30303030303030304, 0.30303030303030304, 0.3333333333333333, 0.3333333333333333, 0.30303030303030304, 0.29629629629629634, 0.3333333333333333, 0.30303030303030304, 0.30303030303030304, 0.3333333333333333, 0.30303030303030304, 0.24242424242424243, 0.24242424242424243, 0.26666666666666666, 0.26666666666666666, 0.24242424242424243, 0.26666666666666666, 0.26666666666666666, 0.26666666666666666, 0.26666666666666666, 0.26666666666666666, 0.26666666666666666, 0.26666666666666666, 0.26666666666666666, 0.29629629629629634, 0.3333333333333333, 0.29629629629629634, 0.11111111111111109], "precision": [0.19047619047619047, 0.19047619047619047, 0.19047619047619047, 0.19047619047619047, 0.19047619047619047, 0.19047619047619047, 0.2222222222222222, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.19999999999999998, 0.19999999999999998, 0.19999999999999998, 0.19999999999999998, 0.19999999999999998, 0.19999999999999998, 0.19999999999999998, 0.19999999999999998, 0.19999999999999998, 0.19999999999999998, 0.19999999999999998, 0.2222222222222222, 0.16666666666666666, 0.2222222222222222, 0.2380952380952381, 0.2380952380952381, 0.2777777777777778, 0.2777777777777778, 0.2380952380952381, 0.26666666666666666, 0.2777777777777778, 0.2380952380952381, 0.2380952380952381, 0.2777777777777778, 0.2380952380952381, 0.19047619047619047, 0.19047619047619047, 0.2222222222222222, 0.2222222222222222, 0.19047619047619047, 0.2222222222222222, 0.2222222222222222, 0.2222222222222222, 0.2222222222222222, 0.2222222222222222, 0.2222222222222222, 0.2222222222222222, 0.2222222222222222, 0.26666666666666666, 0.2777777777777778, 0.26666666666666666, 0.16666666666666666], "recall": [0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.4166666666666667, 0.4166666666666667, 0.4166666666666667, 0.4166666666666667, 0.4166666666666667, 0.3333333333333333, 0.4166666666666667, 0.4166666666666667, 0.4166666666666667, 0.4166666666666667, 0.4166666666666667, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.4166666666666667, 0.3333333333333333, 0.08333333333333333]}

==> samples/W222.FR_2014_42a.YUV.4CAM.FR.XCP_USS.LR.DAT.20150714.094534_FV_1291/depth_metrics_wb_ss_tar.json <==
{"rmse": [0.0, 0.0009435188368444553, 0.001502850705731448, 0.002534280803355705, 0.0036232780764098573, 0.00477097325875394, 0.00583583447918468, 0.006959718621474826, 0.008226443519862845, 0.009301245401816646, 0.010176903458350064, 0.011141155618716812, 0.011966204913994557, 0.012881652597567616, 0.01360472190962276, 0.014257653403700927, 0.014868555177358142, 0.01523906290998559, 0.015593399002751392, 0.015949830904785717, 0.01619870488409855, 0.016571008039401827, 0.016783962234919098, 0.016907906233730244, 0.016631274247552768, 0.016609626452430203, 0.016255338634644075, 0.016420260582036512, 0.01628920400395668, 0.01617351565987993, 0.016182180508175378, 0.01616397923201035, 0.015940520336956945, 0.015730733862298948, 0.01562033756922842, 0.01570985799623977, 0.016818849264857202, 0.018266334403000614, 0.020210300674495328, 0.020108553476853513, 0.0192470874697267, 0.01906703687346702, 0.019191915958277572, 0.0193051882707927, 0.020372474944525792, 0.01992601922467446, 0.021692246400408254, 0.020685907055320727, 0.022453252369082067, 0.021847850612368873, 0.02275651315154783, 0.036143373866109614]}
